Revised Cross Section of the $^{13}$C($\alpha$,n)$^{16}$O reaction between 5 and 8 MeV

As suggested in a Comment by Peters, Phys.\ Rev.\ C {\bf 96}, 029801 (2017), a correction is applied to the $^{13}$C($\alpha$,n)$^{16}$O data of Harissopulos {\it et al.}, Phys.\ Rev.\ C {\bf 72}, 062801(R) (2005). The correction refers to the energy-dependent efficiency of the neutron detector and appears only above the ($\alpha$,n$_1$) threshold of the $^{13}$C($\alpha$,n)$^{16}$O reaction at about $E_\alpha \approx 5$ MeV. The corrected data are lower than the original data by almost a factor of two. The correction method is verified using recent neutron spectroscopy data and data from the reverse $^{16}$O(n,$\alpha$)$^{13}$C reaction.

==> SupplMat.dat <==
!# 13C(a,n) data by Harissopulos et al., Phys. Rev. C 72, 062801(R) (2005)
!# data taken from EXFOR database
!# correction as motivated by Comment by Peters, Phys. Rev. C 96, 029801 (2017)
!# to be published; P. Mohr, Phys. Rev. C
!#
!#EN          DATA  CORR_DATA   eta_Haris eta_eff  f_corr    br0(0)     br1(6049)  br2(6130)  br3(6917)  br4(7117) 
!#MEV         MB          MB      %         %
!#----------------------------------------------------------------------------------------------------------------
.767        .0026      0.0026   30.5037   30.5037  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.786        .0033      0.0033   30.4591   30.4591  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.807        .0051      0.0051   30.4098   30.4098  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.826        .0072      0.0072   30.3653   30.3653  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.846        .0108      0.0108   30.3186   30.3186  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.866        .0143      0.0143   30.2719   30.2719  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.886        .0202      0.0202   30.2253   30.2253  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.906        .0287      0.0287   30.1787   30.1787  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.925        .0384      0.0384   30.1346   30.1346  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.945        .0532      0.0532   30.0882   30.0882  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.965        .0801      0.0801   30.0419   30.0419  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.975        .0893      0.0893   30.0188   30.0188  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.985        .101       0.1010   29.9956   29.9956  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
.994        .116       0.1160   29.9749   29.9749  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.005       .152       0.1520   29.9495   29.9495  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.016       .164       0.1640   29.9241   29.9241  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.025       .189       0.1890   29.9034   29.9034  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.03        .209       0.2090   29.8919   29.8919  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.046       .461       0.4610   29.8550   29.8550  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.05        .85        0.8500   29.8458   29.8458  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.052       2.03       2.0300   29.8412   29.8412  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.053       4.53       4.5300   29.8389   29.8389  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.054       8.77       8.7700   29.8366   29.8366  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.055       4.54       4.5400   29.8343   29.8343  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.056       2.04       2.0400   29.8321   29.8321  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.058       .88        0.8800   29.8275   29.8275  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.062       .556       0.5560   29.8183   29.8183  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.078       .495       0.4950   29.7815   29.7815  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.08        .481       0.4810   29.7770   29.7770  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.087       .466       0.4660   29.7609   29.7609  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.098       .483       0.4830   29.7357   29.7357  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.112       .485       0.4850   29.7037   29.7037  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.122       .5         0.5000   29.6808   29.6808  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.132       .561       0.5610   29.6580   29.6580  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.142       .598       0.5980   29.6351   29.6351  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.152       .614       0.6140   29.6123   29.6123  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.162       .64        0.6400   29.5895   29.5895  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.172       .664       0.6640   29.5667   29.5667  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.182       .681       0.6810   29.5440   29.5440  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.192       .74        0.7400   29.5213   29.5213  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.202       .749       0.7490   29.4985   29.4985  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.212       .784       0.7840   29.4758   29.4758  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.222       .795       0.7950   29.4531   29.4531  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.232       .796       0.7960   29.4305   29.4305  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.242       .834       0.8340   29.4078   29.4078  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.251       .868       0.8680   29.3875   29.3875  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.261       .869       0.8690   29.3648   29.3648  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.271       .866       0.8660   29.3422   29.3422  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.281       .931       0.9310   29.3197   29.3197  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.291       .887       0.8870   29.2971   29.2971  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.301       .941       0.9410   29.2746   29.2746  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.303       .918       0.9180   29.2700   29.2700  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.305       .93        0.9300   29.2655   29.2655  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.307       .95        0.9500   29.2610   29.2610  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.309       .958       0.9580   29.2565   29.2565  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.311       .99        0.9900   29.2520   29.2520  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.333       2.21       2.2100   29.2025   29.2025  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.334       4.26       4.2600   29.2003   29.2003  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.335       10.8      10.8000   29.1980   29.1980  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.336       48.2      48.2000   29.1958   29.1958  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.337       10.9      10.9000   29.1935   29.1935  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.338       4.27       4.2700   29.1913   29.1913  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.339       2.22       2.2200   29.1891   29.1891  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.365       1.14       1.1400   29.1307   29.1307  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.377       1.13       1.1300   29.1038   29.1038  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.389       1.12       1.1200   29.0769   29.0769  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.4         1.09       1.0900   29.0523   29.0523  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.41        1.11       1.1100   29.0300   29.0300  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.42        1.16       1.1600   29.0076   29.0076  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.431       1.21       1.2100   28.9831   28.9831  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.441       1.19       1.1900   28.9608   28.9608  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.45        1.22       1.2200   28.9408   28.9408  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.461       1.29       1.2900   28.9163   28.9163  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.471       1.29       1.2900   28.8940   28.8940  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.48        1.31       1.3100   28.8740   28.8740  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.49        1.31       1.3100   28.8518   28.8518  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.5         1.37       1.3700   28.8296   28.8296  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.51        1.42       1.4200   28.8074   28.8074  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.52        1.44       1.4400   28.7853   28.7853  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.53        1.57       1.5700   28.7631   28.7631  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.541       1.67       1.6700   28.7388   28.7388  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.55        1.62       1.6200   28.7189   28.7189  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.56        1.75       1.7500   28.6968   28.6968  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.585       2.9        2.9000   28.6417   28.6417  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.587       3.2        3.2000   28.6373   28.6373  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.588       4.3        4.3000   28.6351   28.6351  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.589       6.25       6.2500   28.6329   28.6329  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.59        10.5      10.5000   28.6307   28.6307  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.591       6.26       6.2600   28.6285   28.6285  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.592       4.33       4.3300   28.6263   28.6263  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.593       3.32       3.3200   28.6241   28.6241  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.595       3.02       3.0200   28.6197   28.6197  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.609       2.12       2.1200   28.5889   28.5889  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.619       2.17       2.1700   28.5669   28.5669  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.629       2.23       2.2300   28.5449   28.5449  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.639       2.29       2.2900   28.5230   28.5230  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.649       2.38       2.3800   28.5010   28.5010  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.66        2.45       2.4500   28.4769   28.4769  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.67        2.75       2.7500   28.4550   28.4550  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.68        2.85       2.8500   28.4331   28.4331  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.69        2.95       2.9500   28.4113   28.4113  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.699       3.24       3.2400   28.3916   28.3916  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.709       3.34       3.3400   28.3698   28.3698  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.719       3.73       3.7300   28.3480   28.3480  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.73        4.11       4.1100   28.3240   28.3240  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.74        4.3        4.3000   28.3022   28.3022  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.749       4.37       4.3700   28.2827   28.2827  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.759       4.42       4.4200   28.2609   28.2609  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.769       4.81       4.8100   28.2392   28.2392  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.779       4.98       4.9800   28.2175   28.2175  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.789       5.26       5.2600   28.1958   28.1958  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.799       5.48       5.4800   28.1741   28.1741  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.808       5.66       5.6600   28.1546   28.1546  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.818       5.98       5.9800   28.1330   28.1330  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.828       6.42       6.4200   28.1114   28.1114  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.839       7.33       7.3300   28.0876   28.0876  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.849       7.87       7.8700   28.0660   28.0660  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.859       8.33       8.3300   28.0444   28.0444  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.869       8.77       8.7700   28.0229   28.0229  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.879       9.5        9.5000   28.0014   28.0014  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.889       10.1      10.1000   27.9798   27.9798  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.899       10.7      10.7000   27.9583   27.9583  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.909       11.4      11.4000   27.9368   27.9368  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.918       12.3      12.3000   27.9175   27.9175  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.928       13.7      13.7000   27.8961   27.8961  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.938       14.8      14.8000   27.8746   27.8746  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.948       15.8      15.8000   27.8532   27.8532  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.958       17.3      17.3000   27.8318   27.8318  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.968       18.8      18.8000   27.8104   27.8104  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.978       20.5      20.5000   27.7891   27.7891  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.988       22.6      22.6000   27.7677   27.7677  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
1.998       24.6      24.6000   27.7464   27.7464  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.009       28        28.0000   27.7229   27.7229  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.019       30.6      30.6000   27.7016   27.7016  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.028       33.6      33.6000   27.6825   27.6825  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.038       37        37.0000   27.6612   27.6612  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.048       40.3      40.3000   27.6399   27.6399  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.057       43.1      43.1000   27.6208   27.6208  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.067       44.2      44.2000   27.5996   27.5996  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.077       44.5      44.5000   27.5784   27.5784  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.087       48.5      48.5000   27.5572   27.5572  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.097       45.2      45.2000   27.5361   27.5361  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.106       41.2      41.2000   27.5170   27.5170  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.116       39.5      39.5000   27.4959   27.4959  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.126       38.2      38.2000   27.4748   27.4748  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.136       37.4      37.4000   27.4537   27.4537  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.146       37.5      37.5000   27.4326   27.4326  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.156       39.8      39.8000   27.4115   27.4115  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.167       42.8      42.8000   27.3884   27.3884  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.177       47        47.0000   27.3673   27.3673  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.187       53        53.0000   27.3463   27.3463  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.197       59.9      59.9000   27.3253   27.3253  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.207       66.4      66.4000   27.3043   27.3043  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.217       75.2      75.2000   27.2833   27.2833  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.227       75.3      75.3000   27.2624   27.2624  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.236       74.1      74.1000   27.2436   27.2436  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.245       73.3      73.3000   27.2247   27.2247  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.255       67.7      67.7000   27.2038   27.2038  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.265       66.2      66.2000   27.1829   27.1829  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.275       59.1      59.1000   27.1621   27.1621  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.285       56        56.0000   27.1412   27.1412  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.295       55.1      55.1000   27.1204   27.1204  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.305       53.8      53.8000   27.0995   27.0995  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.315       53.7      53.7000   27.0787   27.0787  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.325       52.9      52.9000   27.0579   27.0579  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.335       54.3      54.3000   27.0372   27.0372  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.346       56.5      56.5000   27.0143   27.0143  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.355       59        59.0000   26.9957   26.9957  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.365       63.3      63.3000   26.9749   26.9749  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.375       66.4      66.4000   26.9542   26.9542  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.385       67.5      67.5000   26.9335   26.9335  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.395       66.1      66.1000   26.9129   26.9129  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.405       65.3      65.3000   26.8922   26.8922  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.414       59.8      59.8000   26.8736   26.8736  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.424       53.3      53.3000   26.8530   26.8530  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.434       45.6      45.6000   26.8324   26.8324  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.444       38.6      38.6000   26.8118   26.8118  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.454       34.5      34.5000   26.7912   26.7912  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.464       32.3      32.3000   26.7707   26.7707  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.473       28.6      28.6000   26.7522   26.7522  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.483       26.2      26.2000   26.7316   26.7316  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.493       24.7      24.7000   26.7111   26.7111  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.503       23.1      23.1000   26.6906   26.6906  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.513       21.7      21.7000   26.6701   26.6701  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.524       21        21.0000   26.6476   26.6476  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.534       20.5      20.5000   26.6272   26.6272  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.544       20.7      20.7000   26.6067   26.6067  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.554       21.1      21.1000   26.5863   26.5863  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.565       24.7      24.7000   26.5639   26.5639  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.576       38.3      38.3000   26.5415   26.5415  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.586       51.1      51.1000   26.5211   26.5211  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.595       46.2      46.2000   26.5028   26.5028  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.602       32.1      32.1000   26.4885   26.4885  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.611       24.9      24.9000   26.4703   26.4703  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.621       21.5      21.5000   26.4499   26.4499  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.632       20.4      20.4000   26.4276   26.4276  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.643       22.7      22.7000   26.4053   26.4053  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.657       51.8      51.8000   26.3770   26.3770  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.666       52.6      52.6000   26.3588   26.3588  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.673       39.6      39.6000   26.3446   26.3446  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.681       24.1      24.1000   26.3284   26.3284  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.69        21.1      21.1000   26.3103   26.3103  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.701       19.7      19.7000   26.2881   26.2881  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.712       19.6      19.6000   26.2659   26.2659  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.723       21.5      21.5000   26.2437   26.2437  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.735       35.5      35.5000   26.2196   26.2196  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.745       47.5      47.5000   26.1994   26.1994  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.754       41.9      41.9000   26.1814   26.1814  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.762       31.2      31.2000   26.1653   26.1653  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.772       45.9      45.9000   26.1452   26.1452  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.787       108      108.0000   26.1152   26.1152  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.792       115      115.0000   26.1051   26.1051  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.796       108      108.0000   26.0971   26.0971  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.801       60.1      60.1000   26.0871   26.0871  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.808       30        30.0000   26.0731   26.0731  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.818       22.6      22.6000   26.0531   26.0531  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.83        19.7      19.7000   26.0291   26.0291  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.841       18        18.0000   26.0072   26.0072  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.851       17.1      17.1000   25.9873   25.9873  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.862       16.7      16.7000   25.9653   25.9653  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.872       16.5      16.5000   25.9454   25.9454  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.882       16.5      16.5000   25.9255   25.9255  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.892       17        17.0000   25.9057   25.9057  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.902       17        17.0000   25.8858   25.8858  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.911       17.3      17.3000   25.8679   25.8679  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.921       17.6      17.6000   25.8481   25.8481  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.931       18.1      18.1000   25.8283   25.8283  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.941       18.7      18.7000   25.8085   25.8085  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.951       19.8      19.8000   25.7887   25.7887  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.962       21.1      21.1000   25.7669   25.7669  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.972       22.1      22.1000   25.7472   25.7472  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.982       24.4      24.4000   25.7275   25.7275  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
2.992       27.6      27.6000   25.7077   25.7077  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.002       31.9      31.9000   25.6880   25.6880  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.012       37.3      37.3000   25.6683   25.6683  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.021       41.6      41.6000   25.6506   25.6506  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.031       45.8      45.8000   25.6310   25.6310  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.041       47.6      47.6000   25.6113   25.6113  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.051       46.1      46.1000   25.5917   25.5917  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.06        43.8      43.8000   25.5740   25.5740  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.07        41.2      41.2000   25.5544   25.5544  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.08        38.8      38.8000   25.5349   25.5349  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.09        37.4      37.4000   25.5153   25.5153  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.1         37.3      37.3000   25.4957   25.4957  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.111       36.9      36.9000   25.4742   25.4742  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.121       37        37.0000   25.4547   25.4547  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.13        37.9      37.9000   25.4372   25.4372  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.14        39.2      39.2000   25.4177   25.4177  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.15        40.4      40.4000   25.3982   25.3982  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.16        42.3      42.3000   25.3787   25.3787  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.17        44.4      44.4000   25.3593   25.3593  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.18        47.2      47.2000   25.3399   25.3399  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.19        52.4      52.4000   25.3204   25.3204  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.2         56.9      56.9000   25.3010   25.3010  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.21        61.2      61.2000   25.2817   25.2817  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.22        67        67.0000   25.2623   25.2623  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.23        72.1      72.1000   25.2429   25.2429  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.239       78.2      78.2000   25.2255   25.2255  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.249       85.8      85.8000   25.2062   25.2062  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.259       91.9      91.9000   25.1869   25.1869  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.269       99        99.0000   25.1676   25.1676  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.279       104      104.0000   25.1483   25.1483  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.289       110      110.0000   25.1291   25.1291  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.299       116      116.0000   25.1098   25.1098  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.309       107      107.0000   25.0906   25.0906  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.319       103      103.0000   25.0714   25.0714  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.329       93.4      93.4000   25.0522   25.0522  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.338       84.1      84.1000   25.0349   25.0349  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.348       79.7      79.7000   25.0157   25.0157  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.358       69.9      69.9000   24.9966   24.9966  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.368       68.9      68.9000   24.9774   24.9774  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.378       68.8      68.8000   24.9583   24.9583  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.388       76.4      76.4000   24.9392   24.9392  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.399       88.6      88.6000   24.9182   24.9182  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.409       85.6      85.6000   24.8991   24.8991  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.418       68.8      68.8000   24.8819   24.8819  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.427       48        48.0000   24.8648   24.8648  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.436       34.7      34.7000   24.8476   24.8476  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.446       25.7      25.7000   24.8286   24.8286  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.457       20.7      20.7000   24.8077   24.8077  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.466       17.1      17.1000   24.7906   24.7906  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.476       14.2      14.2000   24.7716   24.7716  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.486       12.2      12.2000   24.7527   24.7527  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.497       10.6      10.6000   24.7318   24.7318  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.507       9.18       9.1800   24.7129   24.7129  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.517       7.98       7.9800   24.6940   24.6940  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.527       7.09       7.0900   24.6751   24.6751  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.537       6.36       6.3600   24.6562   24.6562  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.547       5.8        5.8000   24.6373   24.6373  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.557       5.21       5.2100   24.6184   24.6184  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.567       4.71       4.7100   24.5996   24.5996  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.576       4.1        4.1000   24.5826   24.5826  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.586       3.6        3.6000   24.5638   24.5638  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.596       3.19       3.1900   24.5450   24.5450  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.606       2.89       2.8900   24.5262   24.5262  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.618       4.55       4.5500   24.5037   24.5037  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.63        10.2      10.2000   24.4812   24.4812  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.638       9.34       9.3400   24.4662   24.4662  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.645       5.85       5.8500   24.4531   24.4531  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.655       4.63       4.6300   24.4344   24.4344  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.666       4.31       4.3100   24.4138   24.4138  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.677       4.97       4.9700   24.3933   24.3933  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.691       19.1      19.1000   24.3672   24.3672  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.699       33.3      33.3000   24.3522   24.3522  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.706       19.4      19.4000   24.3392   24.3392  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.713       7.44       7.4400   24.3262   24.3262  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.722       4.16       4.1600   24.3094   24.3094  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.733       2.75       2.7500   24.2889   24.2889  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.744       2.31       2.3100   24.2685   24.2685  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.755       2.03       2.0300   24.2481   24.2481  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.765       1.72       1.7200   24.2295   24.2295  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.775       1.6        1.6000   24.2110   24.2110  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.786       1.53       1.5300   24.1906   24.1906  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.795       1.5        1.5000   24.1740   24.1740  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.805       1.47       1.4700   24.1555   24.1555  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.815       1.42       1.4200   24.1370   24.1370  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.825       1.39       1.3900   24.1185   24.1185  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.835       1.36       1.3600   24.1001   24.1001  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.845       1.39       1.3900   24.0816   24.0816  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.855       1.37       1.3700   24.0632   24.0632  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.865       1.43       1.4300   24.0448   24.0448  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.875       1.47       1.4700   24.0264   24.0264  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.885       1.57       1.5700   24.0080   24.0080  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.895       1.71       1.7100   23.9897   23.9897  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.905       1.84       1.8400   23.9713   23.9713  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.915       2.01       2.0100   23.9530   23.9530  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.925       2.28       2.2800   23.9347   23.9347  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.935       2.61       2.6100   23.9164   23.9164  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.945       2.95       2.9500   23.8981   23.8981  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.955       3.43       3.4300   23.8798   23.8798  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.965       4.07       4.0700   23.8616   23.8616  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.975       4.62       4.6200   23.8433   23.8433  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.985       5.14       5.1400   23.8251   23.8251  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
3.995       5.62       5.6200   23.8069   23.8069  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.005       6.2        6.2000   23.7887   23.7887  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.014       6.55       6.5500   23.7723   23.7723  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.024       7.05       7.0500   23.7541   23.7541  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.034       7.59       7.5900   23.7360   23.7360  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.044       8.83       8.8300   23.7178   23.7178  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.055       12.5      12.5000   23.6979   23.6979  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.065       20.2      20.2000   23.6797   23.6797  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.074       20.7      20.7000   23.6635   23.6635  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.083       14.8      14.8000   23.6472   23.6472  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.092       10.9      10.9000   23.6309   23.6309  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.102       8.85       8.8500   23.6128   23.6128  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.113       7.96       7.9600   23.5930   23.5930  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.122       7.28       7.2800   23.5768   23.5768  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.132       6.81       6.8100   23.5587   23.5587  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.142       6.61       6.6100   23.5407   23.5407  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.152       6.37       6.3700   23.5227   23.5227  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.162       6.2        6.2000   23.5048   23.5048  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.172       6.19       6.1900   23.4868   23.4868  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.183       6.1        6.1000   23.4670   23.4670  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.193       6.03       6.0300   23.4491   23.4491  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.203       6.07       6.0700   23.4312   23.4312  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.213       6.17       6.1700   23.4133   23.4133  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.223       6.23       6.2300   23.3954   23.3954  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.232       6.43       6.4300   23.3793   23.3793  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.242       6.59       6.5900   23.3614   23.3614  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.252       6.86       6.8600   23.3436   23.3436  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.262       7.15       7.1500   23.3258   23.3258  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.272       7.7        7.7000   23.3079   23.3079  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.282       8.55       8.5500   23.2901   23.2901  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.292       9.7        9.7000   23.2723   23.2723  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.302       11        11.0000   23.2546   23.2546  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.313       13.7      13.7000   23.2350   23.2350  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.323       18.1      18.1000   23.2173   23.2173  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.333       26.7      26.7000   23.1995   23.1995  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.343       43.3      43.3000   23.1818   23.1818  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.353       71.7      71.7000   23.1641   23.1641  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.362       89.8      89.8000   23.1482   23.1482  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.371       76        76.0000   23.1323   23.1323  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.38        49.6      49.6000   23.1163   23.1163  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.389       31.7      31.7000   23.1005   23.1005  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.399       22.3      22.3000   23.0828   23.0828  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.41        16.9      16.9000   23.0634   23.0634  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.42        13.7      13.7000   23.0458   23.0458  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.43        12.1      12.1000   23.0282   23.0282  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.441       11.4      11.4000   23.0089   23.0089  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.451       10.1      10.1000   22.9913   22.9913  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.459       7.7        7.7000   22.9772   22.9772  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.469       6.59       6.5900   22.9597   22.9597  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.48        6.47       6.4700   22.9404   22.9404  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.49        7.05       7.0500   22.9229   22.9229  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.5         7.51       7.5100   22.9054   22.9054  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.51        7.99       7.9900   22.8879   22.8879  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.521       10.1      10.1000   22.8687   22.8687  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.531       10.9      10.9000   22.8512   22.8512  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.541       17.1      17.1000   22.8338   22.8338  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.549       55.1      55.1000   22.8198   22.8198  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.554       80.7      80.7000   22.8111   22.8111  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.558       89.6      89.6000   22.8041   22.8041  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.561       76.2      76.2000   22.7989   22.7989  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.564       57.7      57.7000   22.7937   22.7937  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.568       45        45.0000   22.7867   22.7867  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.578       37.1      37.1000   22.7693   22.7693  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.588       27.4      27.4000   22.7520   22.7520  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.598       21.6      21.6000   22.7346   22.7346  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.609       20.1      20.1000   22.7155   22.7155  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.619       20.2      20.2000   22.6982   22.6982  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.629       21        21.0000   22.6808   22.6808  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.639       22.5      22.5000   22.6635   22.6635  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.649       24.2      24.2000   22.6462   22.6462  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.659       25.9      25.9000   22.6289   22.6289  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.67        28.1      28.1000   22.6099   22.6099  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.679       29.3      29.3000   22.5944   22.5944  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.688       29.9      29.9000   22.5789   22.5789  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.698       30.3      30.3000   22.5617   22.5617  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.708       29.8      29.8000   22.5444   22.5444  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.718       30        30.0000   22.5272   22.5272  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.728       29.8      29.8000   22.5100   22.5100  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.738       29.6      29.6000   22.4929   22.4929  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.748       30.1      30.1000   22.4757   22.4757  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.758       30.6      30.6000   22.4585   22.4585  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.768       31        31.0000   22.4414   22.4414  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.778       31.3      31.3000   22.4243   22.4243  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.787       29.8      29.8000   22.4089   22.4089  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.797       29        29.0000   22.3918   22.3918  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.807       27        27.0000   22.3747   22.3747  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.817       25.5      25.5000   22.3576   22.3576  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.827       24.9      24.9000   22.3406   22.3406  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.837       24.8      24.8000   22.3235   22.3235  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.848       25.8      25.8000   22.3048   22.3048  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.858       27.2      27.2000   22.2878   22.2878  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.868       29.6      29.6000   22.2708   22.2708  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.878       32.9      32.9000   22.2538   22.2538  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.888       37.8      37.8000   22.2368   22.2368  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.897       44.2      44.2000   22.2216   22.2216  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.907       53        53.0000   22.2046   22.2046  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.917       64        64.0000   22.1877   22.1877  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.927       80.7      80.7000   22.1708   22.1708  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.937       98.7      98.7000   22.1538   22.1538  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.947       121      121.0000   22.1369   22.1369  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.957       129      129.0000   22.1201   22.1201  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.967       124      124.0000   22.1032   22.1032  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.976       110      110.0000   22.0880   22.0880  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.986       95.8      95.8000   22.0712   22.0712  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
4.996       90.2      90.2000   22.0544   22.0544  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
5.006       92.4      92.4000   22.0375   22.0375  1.000000  1.0000000  0.0000000  0.0000000  0.0000000  0.0000000
5.016       93.1      92.2748   22.0207   22.2177  0.991136  0.9891188  0.0108812  0.0000000  0.0000000  0.0000000
5.026       95.6      94.0267   22.0039   22.3721  0.983543  0.9795574  0.0204426  0.0000000  0.0000000  0.0000000
5.036       99        96.9674   21.9872   22.4480  0.979469  0.9743459  0.0256541  0.0000000  0.0000000  0.0000000
5.046       103      100.5824   21.9704   22.4985  0.976528  0.9705435  0.0294565  0.0000000  0.0000000  0.0000000
5.056       109      106.1656   21.9537   22.5398  0.973996  0.9672653  0.0327347  0.0000000  0.0000000  0.0000000
5.066       114      110.8047   21.9369   22.5695  0.971971  0.9646455  0.0353545  0.0000000  0.0000000  0.0000000
5.076       119      115.4768   21.9202   22.5890  0.970393  0.9626115  0.0373885  0.0000000  0.0000000  0.0000000
5.086       124      120.1250   21.9035   22.6100  0.968750  0.9604980  0.0395020  0.0000000  0.0000000  0.0000000
5.096       131      126.6898   21.8868   22.6314  0.967098  0.9583974  0.0416026  0.0000000  0.0000000  0.0000000
5.106       137      132.2794   21.8701   22.6506  0.965543  0.9564688  0.0435312  0.0000000  0.0000000  0.0000000
5.115       144      138.7505   21.8551   22.6820  0.963545  0.9548705  0.0451295  0.0000000  0.0000000  0.0000000
5.125       150      137.0440   21.8384   23.9030  0.913627  0.8869113  0.0443402  0.0687485  0.0000000  0.0000000
5.135       165      147.7846   21.8218   24.3638  0.895664  0.8603463  0.0447830  0.0948706  0.0000000  0.0000000
5.145       169      149.5696   21.8052   24.6378  0.885027  0.8440507  0.0454658  0.1104835  0.0000000  0.0000000
5.155       168      147.1688   21.7885   24.8726  0.876005  0.8299339  0.0463793  0.1236868  0.0000000  0.0000000
5.165       167      145.0671   21.7719   25.0637  0.868665  0.8182922  0.0473205  0.1343873  0.0000000  0.0000000
5.175       164      141.4746   21.7553   25.2192  0.862650  0.8086684  0.0482820  0.1430496  0.0000000  0.0000000
5.185       161      138.0837   21.7388   25.3465  0.857663  0.8005567  0.0492510  0.1501923  0.0000000  0.0000000
5.195       157      133.8022   21.7222   25.4883  0.852243  0.7917616  0.0501348  0.1581036  0.0000000  0.0000000
5.205       154      130.4679   21.7056   25.6206  0.847194  0.7836033  0.0509951  0.1654017  0.0000000  0.0000000
5.215       150      126.3567   21.6891   25.7475  0.842378  0.7760178  0.0518322  0.1721499  0.0000000  0.0000000
5.224       146      122.0995   21.6742   25.9169  0.836298  0.7696374  0.0525670  0.1777956  0.0000000  0.0000000
5.234       144      119.8616   21.6577   26.0192  0.832372  0.7630069  0.0533635  0.1836296  0.0000000  0.0000000
5.244       142      117.6822   21.6412   26.1131  0.828748  0.7568273  0.0541401  0.1890326  0.0000000  0.0000000
5.254       141      116.3519   21.6247   26.2057  0.825191  0.7507116  0.0548788  0.1944096  0.0000000  0.0000000
5.264       150      123.2374   21.6082   26.3007  0.821583  0.7444531  0.0555707  0.1999762  0.0000000  0.0000000
5.275       201      164.3746   21.5901   26.4008  0.817784  0.7378040  0.0563009  0.2058951  0.0000000  0.0000000
5.284       228      185.7637   21.5753   26.4808  0.814753  0.7324533  0.0569721  0.2105746  0.0000000  0.0000000
5.294       183      148.5054   21.5589   26.5665  0.811505  0.7266731  0.0577049  0.2156220  0.0000000  0.0000000
5.303       156      126.1544   21.5441   26.6410  0.808682  0.7216125  0.0583537  0.2200338  0.0000000  0.0000000
5.314       151      121.6088   21.5260   26.7286  0.805356  0.7156027  0.0591320  0.2252653  0.0000000  0.0000000
5.324       152      121.9713   21.5096   26.8052  0.802443  0.7102970  0.0598275  0.2298755  0.0000000  0.0000000
5.333       158      126.3855   21.4949   26.8717  0.799908  0.7056486  0.0604430  0.2339084  0.0000000  0.0000000
5.343       168      133.9266   21.4785   26.9430  0.797182  0.7006164  0.0611160  0.2382677  0.0000000  0.0000000
5.353       178      141.4295   21.4622   27.0118  0.794548  0.6957197  0.0617781  0.2425021  0.0000000  0.0000000
5.363       193      152.8564   21.4458   27.0780  0.792002  0.6909559  0.0624288  0.2466153  0.0000000  0.0000000
5.373       211      166.5929   21.4295   27.1417  0.789540  0.6863186  0.0630692  0.2506122  0.0000000  0.0000000
5.383       225      177.1018   21.4131   27.2045  0.787119  0.6817309  0.0636942  0.2545749  0.0000000  0.0000000
5.393       238      186.7507   21.3968   27.2687  0.784667  0.6770554  0.0642969  0.2586477  0.0000000  0.0000000
5.403       243      190.0928   21.3805   27.3312  0.782275  0.6724655  0.0648865  0.2626480  0.0000000  0.0000000
5.413       240      187.1837   21.3643   27.3925  0.779932  0.6679423  0.0654828  0.2665749  0.0000000  0.0000000
5.423       237      184.3007   21.3480   27.4523  0.777640  0.6634915  0.0660761  0.2704324  0.0000000  0.0000000
5.433       235      182.2190   21.3317   27.5106  0.775400  0.6591153  0.0666610  0.2742237  0.0000000  0.0000000
5.443       240      185.5706   21.3155   27.5675  0.773211  0.6548124  0.0672376  0.2779500  0.0000000  0.0000000
5.452       251      193.5918   21.3009   27.6175  0.771282  0.6510002  0.0677496  0.2812502  0.0000000  0.0000000
5.462       254      195.3725   21.2846   27.6718  0.769183  0.6468316  0.0683111  0.2848574  0.0000000  0.0000000
5.472       240      184.1110   21.2684   27.7247  0.767129  0.6427289  0.0688646  0.2884065  0.0000000  0.0000000
5.482       202      154.5542   21.2522   27.7763  0.765120  0.6386940  0.0694106  0.2918954  0.0000000  0.0000000
5.492       173      132.0256   21.2361   27.8267  0.763154  0.6347236  0.0699480  0.2953284  0.0000000  0.0000000
5.502       151      114.9454   21.2199   27.8759  0.761228  0.6308154  0.0704785  0.2987062  0.0000000  0.0000000
5.512       135      102.5109   21.2037   27.9239  0.759340  0.6269641  0.0710012  0.3020348  0.0000000  0.0000000
5.522       123       93.1683   21.1876   27.9717  0.757466  0.6231229  0.0715128  0.3053643  0.0000000  0.0000000
5.532       114       86.1414   21.1715   28.0184  0.755626  0.6193322  0.0720175  0.3086503  0.0000000  0.0000000
5.542       107       80.6588   21.1553   28.0642  0.753821  0.6155929  0.0725160  0.3118910  0.0000000  0.0000000
5.552       101       75.9565   21.1392   28.1090  0.752045  0.6118997  0.0730100  0.3150902  0.0000000  0.0000000
5.561       96.6      72.4959   21.1248   28.1485  0.750475  0.6086177  0.0734484  0.3179339  0.0000000  0.0000000
5.571       94.1      70.4581   21.1087   28.1916  0.748758  0.6050135  0.0739299  0.3210566  0.0000000  0.0000000
5.581       92        68.7306   21.0926   28.2337  0.747072  0.6014573  0.0744042  0.3241385  0.0000000  0.0000000
5.591       91.1      67.9074   21.0765   28.2749  0.745416  0.5979468  0.0748722  0.3271810  0.0000000  0.0000000
5.601       91.3      67.9077   21.0605   28.3153  0.743786  0.5944778  0.0753342  0.3301880  0.0000000  0.0000000
5.611       91.8      68.1325   21.0445   28.3548  0.742184  0.5910535  0.0757897  0.3331568  0.0000000  0.0000000
5.621       94        69.6172   21.0285   28.3935  0.740609  0.5876717  0.0762377  0.3360906  0.0000000  0.0000000
5.631       97.3      71.9104   21.0124   28.4313  0.739059  0.5843290  0.0766802  0.3389908  0.0000000  0.0000000
5.641       100       73.7535   20.9965   28.4684  0.737535  0.5810286  0.0771159  0.3418555  0.0000000  0.0000000
5.651       107       78.7555   20.9805   28.5048  0.736033  0.5777622  0.0775457  0.3446921  0.0000000  0.0000000
5.662       115       84.4569   20.9629   28.5440  0.734408  0.5742107  0.0780113  0.3477780  0.0000000  0.0000000
5.671       127       93.1034   20.9485   28.5754  0.733098  0.5713390  0.0783870  0.3502741  0.0000000  0.0000000
5.681       142      103.8963   20.9326   28.6096  0.731664  0.5681816  0.0787989  0.3530195  0.0000000  0.0000000
5.691       163      119.0312   20.9167   28.6431  0.730253  0.5650608  0.0792047  0.3557345  0.0000000  0.0000000
5.701       182      132.6527   20.9008   28.6759  0.728861  0.5619730  0.0796058  0.3584212  0.0000000  0.0000000
5.711       204      148.4084   20.8849   28.7080  0.727492  0.5589219  0.0800003  0.3610778  0.0000000  0.0000000
5.721       227      164.8342   20.8690   28.7395  0.726142  0.5559039  0.0803898  0.3637063  0.0000000  0.0000000
5.731       247      179.0288   20.8531   28.7703  0.724813  0.5529190  0.0807736  0.3663074  0.0000000  0.0000000
5.74        254      183.8028   20.8388   28.7975  0.723633  0.5502597  0.0811148  0.3686256  0.0000000  0.0000000
5.75        256      184.9190   20.8229   28.8271  0.722340  0.5473367  0.0814876  0.3711758  0.0000000  0.0000000
5.76        252      181.7084   20.8071   28.8561  0.721065  0.5444430  0.0818548  0.3737021  0.0000000  0.0000000
5.77        245      176.3530   20.7913   28.8845  0.719808  0.5415807  0.0822172  0.3762022  0.0000000  0.0000000
5.779       235      168.8926   20.7770   28.9095  0.718692  0.5390305  0.0825389  0.3784307  0.0000000  0.0000000
5.789       228      163.5829   20.7612   28.9368  0.717469  0.5362262  0.0828918  0.3808820  0.0000000  0.0000000
5.799       223      159.7266   20.7454   28.9634  0.716263  0.5334508  0.0832394  0.3833098  0.0000000  0.0000000
5.809       219      156.6010   20.7297   28.9896  0.715073  0.5307031  0.0835815  0.3857154  0.0000000  0.0000000
5.819       218      155.6302   20.7139   29.0151  0.713900  0.5279857  0.0839177  0.3880966  0.0000000  0.0000000
5.829       219      156.0907   20.6981   29.0401  0.712743  0.5252966  0.0842493  0.3904540  0.0000000  0.0000000
5.839       220      156.5520   20.6824   29.0646  0.711600  0.5226320  0.0845763  0.3927917  0.0000000  0.0000000
5.85        224      159.1213   20.6651   29.0909  0.710363  0.5197353  0.0849297  0.3953349  0.0000000  0.0000000
5.86        230      163.1280   20.6494   29.1143  0.709252  0.5171263  0.0852468  0.3976269  0.0000000  0.0000000
5.87        236      167.1251   20.6337   29.1371  0.708157  0.5145464  0.0855584  0.3998952  0.0000000  0.0000000
5.88        244      172.5263   20.6180   29.1595  0.707075  0.5119903  0.0858648  0.4021449  0.0000000  0.0000000
5.889       265      187.1199   20.6038   29.1793  0.706113  0.5097086  0.0861367  0.4041547  0.0000000  0.0000000
5.899       291      205.1716   20.5882   29.2007  0.705057  0.5071987  0.0864337  0.4063676  0.0000000  0.0000000
5.909       346      243.5895   20.5725   29.2217  0.704016  0.5047149  0.0867269  0.4085581  0.0000000  0.0000000
5.919       389      273.4623   20.5569   29.2421  0.702988  0.5022565  0.0870155  0.4107281  0.0000000  0.0000000
5.929       389      273.0675   20.5412   29.2622  0.701973  0.4998196  0.0873004  0.4128799  0.0000000  0.0000000
5.939       366      256.5554   20.5256   29.2817  0.700971  0.4974093  0.0875791  0.4150116  0.0000000  0.0000000
5.939       401      281.0894   20.5256   29.2817  0.700971  0.4974093  0.0875791  0.4150116  0.0000000  0.0000000
5.948       363      254.1290   20.5116   29.2989  0.700080  0.4952584  0.0878262  0.4169154  0.0000000  0.0000000
5.958       326      227.9073   20.4960   29.3176  0.699102  0.4928917  0.0880965  0.4190118  0.0000000  0.0000000
5.968       272      189.8927   20.4804   29.3359  0.698135  0.4905452  0.0883629  0.4210919  0.0000000  0.0000000
5.978       254      177.0837   20.4648   29.3537  0.697180  0.4882210  0.0886249  0.4231541  0.0000000  0.0000000
5.988       228      158.7420   20.4493   29.3711  0.696237  0.4859185  0.0888828  0.4251987  0.0000000  0.0000000
5.997       209      145.3380   20.4353   29.3865  0.695397  0.4838633  0.0891111  0.4270256  0.0000000  0.0000000
6.007       196      136.1173   20.4197   29.4031  0.694476  0.4816034  0.0893606  0.4290360  0.0000000  0.0000000
6.018       196      135.9207   20.4027   29.4210  0.693473  0.4791349  0.0896293  0.4312358  0.0000000  0.0000000
6.028       208      144.0552   20.3871   29.4368  0.692573  0.4769138  0.0898696  0.4332166  0.0000000  0.0000000
6.038       214      148.0206   20.3716   29.4522  0.691685  0.4747148  0.0901061  0.4351791  0.0000000  0.0000000
6.048       235      162.3396   20.3562   29.4672  0.690807  0.4725355  0.0903391  0.4371254  0.0000000  0.0000000
6.058       296      204.2219   20.3407   29.4818  0.689939  0.4703777  0.0905679  0.4390543  0.0000000  0.0000000
6.068       411      283.2123   20.3252   29.4961  0.689081  0.4682378  0.0907916  0.4409706  0.0000000  0.0000000
6.079       564      388.1166   20.3082   29.5114  0.688150  0.4659073  0.0910323  0.4430604  0.0000000  0.0000000
6.088       628      431.6847   20.2943   29.5235  0.687396  0.4640169  0.0912267  0.4447564  0.0000000  0.0000000
6.098       565      387.9104   20.2789   29.5367  0.686567  0.4619332  0.0914384  0.4466284  0.0000000  0.0000000
6.106       466      319.6345   20.2666   29.5469  0.685911  0.4602816  0.0916046  0.4481138  0.0000000  0.0000000
6.116       399      273.3545   20.2512   29.5595  0.685099  0.4582312  0.0918098  0.4499590  0.0000000  0.0000000
6.126       357      244.2937   20.2358   29.5717  0.684296  0.4561986  0.0920112  0.4517902  0.0000000  0.0000000
6.136       312      213.2529   20.2204   29.5835  0.683503  0.4541841  0.0922077  0.4536082  0.0000000  0.0000000
6.146       280      191.1608   20.2050   29.5951  0.682717  0.4521847  0.0924008  0.4554144  0.0000000  0.0000000
6.157       268      180.6808   20.1882   29.9446  0.674182  0.4349672  0.0900801  0.4448278  0.0301249  0.0000000
6.167       259      173.7460   20.1728   30.0712  0.670834  0.4277517  0.0893617  0.4421065  0.0407801  0.0000000
6.177       263      175.8013   20.1575   30.1557  0.668446  0.4224309  0.0889401  0.4408733  0.0477558  0.0000000
6.187       258      171.9049   20.1422   30.2300  0.666298  0.4176084  0.0885861  0.4399881  0.0538174  0.0000000
6.197       266      176.7530   20.1269   30.2894  0.664485  0.4134514  0.0883290  0.4396018  0.0586178  0.0000000
6.207       267      177.0133   20.1116   30.3355  0.662971  0.4098852  0.0881571  0.4396484  0.0623093  0.0000000
6.216       271      179.3269   20.0978   30.3719  0.661723  0.4069741  0.0880442  0.4399035  0.0650782  0.0000000
6.226       266      175.6308   20.0825   30.4158  0.660266  0.4035416  0.0878758  0.4399799  0.0686027  0.0000000
6.236       265      174.6035   20.0673   30.4566  0.658881  0.4003068  0.0877298  0.4401748  0.0717887  0.0000000
6.246       260      170.9656   20.0520   30.4946  0.657560  0.3972535  0.0876054  0.4404791  0.0746620  0.0000000
6.256       267      175.2364   20.0368   30.5292  0.656316  0.3943656  0.0875003  0.4408897  0.0772444  0.0000000
6.266       274      179.4958   20.0216   30.5629  0.655094  0.3916372  0.0874135  0.4413961  0.0795532  0.0000000
6.276       284      185.5165   20.0064   30.6270  0.653227  0.3890548  0.0873445  0.4419976  0.0816031  0.0000000
6.286       301      196.2923   19.9912   30.6550  0.652134  0.3864183  0.0872578  0.4425164  0.0838074  0.0000000
6.296       314      204.4256   19.9760   30.6834  0.651037  0.3837715  0.0871616  0.4429912  0.0860757  0.0000000
6.306       326      211.8915   19.9608   30.7102  0.649974  0.3811945  0.0870697  0.4434821  0.0882537  0.0000000
6.316       349      226.4808   19.9457   30.7356  0.648942  0.3786780  0.0869810  0.4439957  0.0903453  0.0000000
6.325       356      230.7019   19.9320   30.7574  0.648039  0.3764637  0.0869038  0.4444755  0.0921570  0.0000000
6.335       352      227.7662   19.9169   30.7804  0.647063  0.3740588  0.0868205  0.4450255  0.0940953  0.0000000
6.345       358      231.3092   19.9018   30.8022  0.646115  0.3717104  0.0867405  0.4455930  0.0959561  0.0000000
6.355       344      221.9467   19.8866   30.8228  0.645194  0.3694150  0.0866627  0.4461785  0.0977438  0.0000000
6.365       337      217.1284   19.8715   30.8422  0.644298  0.3671727  0.0865882  0.4467797  0.0994593  0.0000000
6.375       322      207.1835   19.8565   30.8605  0.643427  0.3649796  0.0865170  0.4473969  0.1011065  0.0000000
6.385       308      197.9143   19.8414   30.8777  0.642579  0.3628343  0.0864486  0.4480297  0.1026874  0.0000000
6.395       296      189.9595   19.8263   30.8939  0.641755  0.3607386  0.0863824  0.4486766  0.1042024  0.0000000
6.405       273      174.9799   19.8112   30.9091  0.640952  0.3586854  0.0863188  0.4493423  0.1056536  0.0000000
6.415       261      166.3624   19.7962   31.0575  0.637404  0.3510590  0.0842869  0.4460629  0.1060327  0.0125585
6.425       255      161.9500   19.7812   31.1466  0.635098  0.3458602  0.0831052  0.4444201  0.1069278  0.0196867
6.435       246      155.8275   19.7662   31.2042  0.633445  0.3420035  0.0823781  0.4436746  0.1080300  0.0239138
6.444       243      153.6066   19.7526   31.2480  0.632126  0.3388742  0.0818318  0.4432149  0.1090456  0.0270335
6.454       244      153.9179   19.7377   31.2893  0.630811  0.3357138  0.0813231  0.4428919  0.1101928  0.0298784
6.464       246      154.8951   19.7227   31.3230  0.629655  0.3328771  0.0809153  0.4427728  0.1113617  0.0320731
6.474       245      154.0134   19.7077   31.3504  0.628626  0.3303349  0.0805999  0.4428327  0.1125524  0.0336801
6.484       240      150.6173   19.6927   31.3792  0.627572  0.3277262  0.0802496  0.4428221  0.1136873  0.0355148
6.494       241      150.9981   19.6778   31.4067  0.626548  0.3252078  0.0799203  0.4428478  0.1148020  0.0372222
6.504       243      152.0145   19.6628   31.4317  0.625574  0.3227998  0.0796201  0.4429301  0.1159032  0.0387467
6.514       244      152.4139   19.6479   31.4544  0.624647  0.3204967  0.0793473  0.4430638  0.1169920  0.0401002
6.524       245      152.8175   19.6330   31.4760  0.623745  0.3182919  0.0791000  0.4432474  0.1180679  0.0412928
6.534       244      151.9800   19.6181   31.4963  0.622869  0.3161791  0.0788771  0.4434789  0.1191313  0.0423337
6.544       240      149.1974   19.6032   31.5339  0.621656  0.3140983  0.0786574  0.4437120  0.1201882  0.0433441
6.553       244      151.4996   19.5898   31.5507  0.620900  0.3121842  0.0784391  0.4438688  0.1211425  0.0443655
6.563       250      155.0205   19.5750   31.5684  0.620082  0.3101024  0.0782050  0.4440519  0.1221913  0.0454495
6.573       241      149.2477   19.5601   31.5850  0.619285  0.3080654  0.0779784  0.4442468  0.1232276  0.0464816
6.583       243      150.2974   19.5453   31.6006  0.618508  0.3060708  0.0777598  0.4444538  0.1242510  0.0474646
6.593       245      151.3492   19.5304   31.6153  0.617752  0.3041178  0.0775473  0.4446712  0.1252631  0.0484005
6.603       246      151.7854   19.5156   31.6291  0.617014  0.3022053  0.0773417  0.4448979  0.1262636  0.0492915
6.613       245      150.9920   19.5008   31.6420  0.616294  0.3003303  0.0771427  0.4451366  0.1272521  0.0501383
6.623       243      149.5889   19.4860   31.6541  0.615592  0.2984932  0.0769501  0.4453830  0.1282301  0.0509436
6.633       246      151.2671   19.4712   31.6653  0.614907  0.2966931  0.0767643  0.4456367  0.1291972  0.0517087
6.643       250      153.5593   19.4564   31.6758  0.614237  0.2949266  0.0765839  0.4459016  0.1301534  0.0524345
6.653       252      154.6232   19.4417   31.6854  0.613584  0.2931947  0.0764093  0.4461736  0.1310997  0.0531227
6.662       254      155.7043   19.4284   31.6935  0.613009  0.2916636  0.0762570  0.4464267  0.1319422  0.0537104
6.672       259      158.6069   19.4137   31.7019  0.612382  0.2899884  0.0760917  0.4467124  0.1328681  0.0543394
6.682       258      157.8297   19.3989   31.7109  0.611743  0.2882883  0.0759106  0.4469586  0.1337821  0.0550605
6.692       264      161.3341   19.3842   31.7195  0.611114  0.2866127  0.0757319  0.4472051  0.1346865  0.0557637
6.702       268      163.6129   19.3695   31.7275  0.610496  0.2849604  0.0755555  0.4474525  0.1355813  0.0564503
6.712       273      166.4994   19.3548   31.7350  0.609888  0.2833315  0.0753818  0.4476999  0.1364668  0.0571200
6.722       279      169.9919   19.3401   31.7420  0.609290  0.2817249  0.0752097  0.4479481  0.1373435  0.0577737
6.732       287      174.6975   19.3255   31.7486  0.608702  0.2801397  0.0750397  0.4481979  0.1382110  0.0584118
6.752       307      186.5191   19.2962   31.7604  0.607554  0.2770324  0.0747059  0.4487004  0.1399191  0.0596421
6.771       329      199.5375   19.2684   31.7699  0.606497  0.2741565  0.0743966  0.4491803  0.1415099  0.0607567
6.791       353      213.7126   19.2391   31.7783  0.605418  0.2712044  0.0740781  0.4496901  0.1431523  0.0618751
6.811       392      236.9111   19.2100   31.7854  0.604365  0.2683144  0.0737617  0.4501936  0.1447614  0.0629689
6.831       438      264.2607   19.1808   31.7914  0.603335  0.2654769  0.0734439  0.4506801  0.1463388  0.0640603
6.851       469      282.4937   19.1518   31.7960  0.602332  0.2627043  0.0731301  0.4511606  0.1478864  0.0651186
6.871       468      281.4341   19.1227   31.7994  0.601355  0.2599929  0.0728189  0.4516376  0.1494060  0.0661447
6.89        430      258.1935   19.0952   31.8015  0.600450  0.2574720  0.0725269  0.4520871  0.1508227  0.0670913
6.91        416      249.4007   19.0663   31.8025  0.599521  0.2548742  0.0722233  0.4525560  0.1522879  0.0680587
6.93        409      244.8339   19.0374   31.8023  0.598616  0.2523307  0.0719246  0.4530202  0.1537256  0.0689989
6.95        437      261.2080   19.0085   31.8012  0.597730  0.2498352  0.0716283  0.4534762  0.1551340  0.0699263
6.97        427      254.8618   18.9797   31.7990  0.596866  0.2473920  0.0713350  0.4539213  0.1565182  0.0708336
6.989       437      260.4795   18.9524   31.7959  0.596063  0.2451166  0.0710582  0.4543393  0.1578105  0.0716753
7.009       439      261.3095   18.9237   31.7918  0.595238  0.2427681  0.0707691  0.4547737  0.1591480  0.0725411
7.029       447      265.7107   18.8950   31.7867  0.594431  0.2404663  0.0704829  0.4552018  0.1604623  0.0733868
7.049       421      249.9237   18.8664   31.7807  0.593643  0.2382085  0.0701989  0.4556262  0.1617539  0.0742126
7.069       398      235.9631   18.8378   31.7738  0.592872  0.2359941  0.0699173  0.4560455  0.1630232  0.0750199
7.089       418      247.5053   18.8092   31.7660  0.592118  0.2338213  0.0696373  0.4564607  0.1642690  0.0758117
7.098       457      270.4453   18.7964   31.7623  0.591784  0.2328572  0.0695123  0.4566449  0.1648229  0.0761626
7.109       531      314.0233   18.7808   31.7575  0.591381  0.2316905  0.0693597  0.4568690  0.1654941  0.0765867
7.109       507      299.8302   18.7808   31.7575  0.591381  0.2316905  0.0693597  0.4568690  0.1654941  0.0765867
7.118       455      268.9300   18.7680   31.7533  0.591055  0.2307451  0.0692353  0.4570498  0.1660398  0.0769300
7.128       410      242.1854   18.7537   31.7486  0.590696  0.2297038  0.0690973  0.4572510  0.1666403  0.0773076
7.148       396      233.6356   18.7253   31.7384  0.589989  0.2276499  0.0688230  0.4576490  0.1678270  0.0780511
7.168       382      225.1118   18.6970   31.7276  0.589298  0.2256334  0.0685507  0.4580419  0.1689946  0.0787794
7.188       385      226.6191   18.6687   31.7159  0.588621  0.2236545  0.0682817  0.4584265  0.1701434  0.0794939
7.207       373      219.3206   18.6418   31.7042  0.587991  0.2218092  0.0680300  0.4587857  0.1712142  0.0801609
7.227       369      216.7296   18.6136   31.6912  0.587343  0.2199022  0.0677678  0.4591586  0.1723217  0.0808497
7.247       374      219.4284   18.5854   31.6775  0.586707  0.2180302  0.0675075  0.4595249  0.1734120  0.0815255
7.267       376      220.3680   18.5573   31.6631  0.586085  0.2161918  0.0672488  0.4598862  0.1744846  0.0821885
7.287       381      223.0664   18.5292   31.6481  0.585476  0.2143860  0.0669923  0.4602421  0.1755404  0.0828392
7.307       411      240.3853   18.5011   31.6324  0.584879  0.2126120  0.0667375  0.4605932  0.1765795  0.0834778
7.326       438      255.9330   18.4745   31.6170  0.584322  0.2109551  0.0664980  0.4609218  0.1775515  0.0840736
7.346       441      257.4333   18.4466   31.6002  0.583749  0.2092419  0.0662479  0.4612656  0.1785558  0.0846888
7.366       454      264.7664   18.4186   31.5828  0.583186  0.2075594  0.0660001  0.4616038  0.1795442  0.0852925
7.386       445      259.2730   18.3908   31.5648  0.582636  0.2059062  0.0657537  0.4619366  0.1805178  0.0858857
7.406       456      265.4358   18.3629   31.5463  0.582096  0.2042820  0.0655095  0.4622634  0.1814766  0.0864684
7.427       484      281.4649   18.3338   31.5263  0.581539  0.2026029  0.0652552  0.4626040  0.1824703  0.0870676
7.445       502      291.6976   18.3088   31.5087  0.581071  0.2011898  0.0650392  0.4628892  0.1833074  0.0875744
7.465       500      290.2810   18.2811   31.4887  0.580562  0.1996472  0.0648039  0.4631962  0.1842227  0.0881300
7.485       509      295.2521   18.2534   31.4681  0.580063  0.1981324  0.0645712  0.4634985  0.1851227  0.0886751
7.505       498      288.6274   18.2258   31.4470  0.579573  0.1966433  0.0643405  0.4637966  0.1860086  0.0892110
7.525       498      288.3883   18.1983   31.4255  0.579093  0.1951786  0.0641116  0.4640909  0.1868812  0.0897377
7.544       491      284.1147   18.1721   31.4046  0.578645  0.1938112  0.0638965  0.4643630  0.1876989  0.0902304
7.564       450      260.1819   18.1446   31.3822  0.578182  0.1923944  0.0636719  0.4646460  0.1885469  0.0907408
7.584       431      249.0008   18.1172   31.3594  0.577728  0.1909997  0.0634492  0.4649253  0.1893830  0.0912427
7.605       430      248.2218   18.0884   31.3350  0.577260  0.1895611  0.0632181  0.4652171  0.1902442  0.0917595
7.625       452      260.7244   18.0611   31.3113  0.576824  0.1882146  0.0630001  0.4654908  0.1910513  0.0922432
7.645       499      287.6211   18.0338   31.2872  0.576395  0.1868907  0.0627839  0.4657601  0.1918465  0.0927188
7.664       555      319.6778   18.0079   31.2639  0.575996  0.1856528  0.0625800  0.4660126  0.1925909  0.0931637
7.684       613      352.8324   17.9807   31.2390  0.575583  0.1843706  0.0623673  0.4662735  0.1933640  0.0936246
7.704       680      391.1204   17.9535   31.2138  0.575177  0.1831094  0.0621572  0.4665279  0.1941263  0.0940793
7.724       691      397.1723   17.9263   31.1882  0.574779  0.1818714  0.0619518  0.4667686  0.1948785  0.0945297
7.744       664      381.3943   17.8992   31.1622  0.574389  0.1806535  0.0617489  0.4670093  0.1956166  0.0949718
7.763       638      366.2280   17.8735   31.1372  0.574025  0.1795161  0.0615583  0.4672311  0.1963086  0.0953859
7.783       614      352.2205   17.8465   31.1105  0.573649  0.1783372  0.0613598  0.4674614  0.1970260  0.0958155
7.803       592      339.3812   17.8196   31.0836  0.573279  0.1771770  0.0611634  0.4676882  0.1977330  0.0962384
7.823       596      341.4579   17.7926   31.0563  0.572916  0.1760353  0.0609690  0.4679099  0.1984303  0.0966555
7.843       595      340.6732   17.7658   31.0287  0.572560  0.1749115  0.0607766  0.4681278  0.1991178  0.0970662
7.863       599      342.7538   17.7389   31.0007  0.572210  0.1738062  0.0605866  0.4683448  0.1997927  0.0974697
7.882       622      355.7112   17.7135   30.9739  0.571883  0.1727725  0.0604079  0.4685494  0.2004235  0.0978467
7.902       640      365.7888   17.6867   30.9454  0.571545  0.1717013  0.0602218  0.4687611  0.2010781  0.0982377
7.922       583      333.0178   17.6600   30.9166  0.571214  0.1706468  0.0600368  0.4689713  0.2017227  0.0986225
7.941       501      286.0229   17.6346   30.8890  0.570904  0.1696618  0.0598629  0.4691632  0.2023282  0.0989840
7.962       458      261.3201   17.6067   30.8581  0.570568  0.1685900  0.0596728  0.4693717  0.2029876  0.0993779

